Adding Neural Network Controllers to Behavior Trees without Destroying Performance Guarantees

In this paper, we show how Behavior Trees that have performance guarantees, in terms of safety and goal convergence, can be extended with components that were designed using machine learning, without destroying those performance guarantees. Machine learning approaches such as reinforcement learning or learning from demonstration can be very appealing to AI designers that want efficient and realistic behaviors in their agents. However, those algorithms seldom provide guarantees for solving the given task in all different situations while keeping the agent safe. Instead, such guarantees are often easier to find for manually designed model-based approaches. In this paper we exploit the modularity of behavior trees to extend a given design with an efficient, but possibly unreliable, machine learning component in a way that preserves the guarantees. The approach is illustrated with an inverted pendulum example.

==> notes.txt <==
Reviewers' points
---
1 Adding safety to learning is important and relevant
2 Insufficient justification as to why our approach is better than other techniques
3 Not clear that this would work for more complex scenarios beyond inverted pendulum
4 Too much background on BTs, use citations instead
5 Put more detail on details of approach, evaluation of approach, comparisons against other approaches
6 Evaluate on more complex scenarios, cf 3
---
7 We add safety in a loosely coupled sense, cf 2
8 BT approach seems to simplistic and not attractive, cf 2, 7
9 Background on BT feels underutilised, cf 4
10 No details on neural network information and training
11 Not clear why the optimal controller can't be used (why learn it? computation)
12 Gains for the model based controller seem arbitrary, and can be leveraged to be poor compared to the ANN
13 Elaborate more on performance metrics
14 Introduce stochasticity and std deviation for performance
15 Figure are nice
16 Not clear why BT is needed here
---
17 More literature on data driven controllers

Tasks
---

